Dynamical history of a binary cluster: Abell 3653

We study the dynamical structure of a bimodal galaxy cluster Abell 3653 at z=0.1089 by using combined optical and X-ray data. Observations include archival data from Anglo-Australian Telescope and X-ray observatories of XMM-Newton and Chandra. We draw a global picture for A3653 using galaxy density, X-ray luminosity and temperature maps. Galaxy distribution has a regular morphological shape at the 3 Mpc size. Galaxy density map shows an elongation EW direction, which perfectly aligns with the extended diffuse X-ray emission. We detect two dominant grouping around two brightest cluster galaxies (BCGs). The BCG1 (z=0.1099) can be associated with the main cluster A3653E, and a foreground subcluster A3563W concentrated at the BCG2 (z=0.1075). Both X-ray peaks are dislocated from BCGs by ($\sim$35 kpc), which suggest an ongoing merger process. We measure the subclusters' gas temperatures 4.67 and 3.66 keV, respectively. Two-body dynamical analysis shows that A3653E & A3653W are very likely (93.5% probability) gravitationally bound. The highly favoured scenario suggests that two subclusters with the mass ratio of 1.4 are colliding close to the plane of sky ($\alpha$=17$^\circ$.61) with 2400 km $s^{-1}$, and will undergo core passage in 380 Myr. Temperature map also significantly shows a shock-heated gas (6.16 keV) in between the subclusters, which confirms the supersonic infalling scenario.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
